Ionized gaseous nebulae chemical abundance determination using the direct method

In this tutorial it is explained the procedure to analyze an optical emission-line spectrum produced by a nebula ionized by massive star formation. Particularly, it is described the methodology used to derive physical properties, such as electron density and temperature, and the ionic abundances of the most representative elements whose emission lines are present in the optical spectrum. The tutorial is focused on the direct method,based on the measurement of the electron temperature to derive the abundances, given that the ionization and thermal equilibrium of the ionized gas is dominated by the metallicity. The ionization correction factors used to obtain total abundances from the abundances of some of their ions are also given. Finally, some strong-line methods to derive abundances are described. These are used when no estimation of the temperature can be derived, but that can be consistent with the direct method if they are calibrated.

==> lista_errores.txt <==
- ref. Fdez-Martin 2017
- reproducibility
- ICF Ar
- fórmula Ar2+
- fórmulas N2S2 y N2S2 cambiadas
- formula y+ 5578 (corregido en tex)
- formula 6678 (corregido en tex)


